ADMM for ND Line Spectral Estimation using Grid-Free Compressive Sensing from Multiple Measurements with Applications to DOA Estimation

This paper is concerned with estimating unknown multi-dimensional frequencies from linear compressive measurements. This is accomplished by employing the recently proposed atomic norm minimization framework to recover these frequencies under a sparsity prior without imposing any grid restriction on these frequencies. To this end, we give a rigorous derivation of an iterative scheme called alternating direction of multipliers method, which is able to incorporate multiple compressive snapshots from a multi-dimensional superposition of complex harmonics. The key result here is how to formulate the objective function minimized by this scheme and its partial derivatives, which become hard to manage if the dimensionality of the frequencies is larger than 1. Moreover we demonstrate the performance of this approach in case of 3D line spectral estimation and 2D DOA estimation with a synthetic antenna array.

==> simulation/2DDOA.csv <==
t1,t2,e1,e2
-1.4234827109830590,-0.5056315789601848,2.6389425789938601,-0.4935733355232454
-0.2212232857230014,0.4715350223178998,0.7883114168408870,-0.1911450608566807
1.5783158431564890,-0.1247618582789399,-1.5028073237797923,2.8531940363462156
2.8250341008811848,-0.2093930942909816,-1.5422969210095574,2.6407458711034293


==> simulation/2DDOA_3.csv <==
t1,t2,e1,e2
1.8645876125904970,-0.0850831591014919,1.9348447659701919,-0.0831375358770875
3.5910534161923362,0.0388428806979639,3.5678986594114297,-0.0009361652865563
5.6726274285507019,-0.1710342718533334,5.6612401907901598,-0.1124768066660880


==> simulation/2DDOA_31.csv <==
t1,t2,e1,e2
-1.4287364095541140,0.3957583242670691,-1.4184129569425128,0.4347036537848039
0.4986876292419646,0.1411748248257010,0.5026979310321157,0.1252322386869477
2.3454248840109804,-0.1238154034690719,2.3146577923891436,-0.1779869856788955


==> simulation/lse_C100_S3_st1000_K100_D2_6_5.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,6.7976505612933131,5.9669788989888186,0.0714977019003036,0.0714983693903182,5.4904493159092675,4.0384571963914855
-35.2941176470588260,0.8154168442771177,0.1181784708852008,0.0241938830351050,0.0241948995749108,3.0438529681794453,1.2841363302647837
-30.5882352941176450,0.0150811691669252,0.0122378053969926,0.0081865781181611,0.0081869598998223,0.0517603683835269,0.0395221285290743
-25.8823529411764710,0.0033816751491588,0.0029202217709235,0.0027702793760860,0.0027703727955175,0.0048393318353880,0.0040722186990810
-21.1764705882352935,0.0010150025360992,0.0008856905495635,0.0009374480415697,0.0009374679499135,0.0014057562840717,0.0012921532935980
-16.4705882352941160,0.0003213944594496,0.0002776202098812,0.0003172084569145,0.0003172234658994,0.0004683175342227,0.0004100545799103
-11.7647058823529420,0.0001085216543073,0.0000969340763231,0.0001073401966139,0.0001073474923812,0.0001282160428833,0.0001144181814114
-7.0588235294117609,0.0000426902883416,0.0000385441417983,0.0000363232168122,0.0000363239045730,0.0000490661110487,0.0000422509654666
-2.3529411764705870,0.0000136417647363,0.0000114733029832,0.0000122914092226,0.0000122921909794,0.0000155098780655,0.0000147494468832
2.3529411764705870,0.0000052522480853,0.0000042235755292,0.0000041589852884,0.0000041592574690,0.0000050493304785,0.0000042454407884
7.0588235294117680,0.0000018176152815,0.0000015247663317,0.0000014073252489,0.0000014074219536,0.0000018834156815,0.0000017303332631
11.7647058823529420,0.0000012299002428,0.0000008282229076,0.0000004762160810,0.0000004762274080,0.0000006465809136,0.0000005856960121
16.4705882352941160,0.0000009236697408,0.0000006275179428,0.0000001611454736,0.0000001611587282,0.0000002210414604,0.0000002095427661
21.1764705882352970,0.0000009118800799,0.0000005835705145,0.0000000545317375,0.0000000545334918,0.0000000800142693,0.0000000764539776
25.8823529411764781,0.0000003127867109,0.0000002270604986,0.0000000184509017,0.0000000184517605,0.0000000254348207,0.0000000237166057
30.5882352941176521,0.0000001562145482,0.0000000761826253,0.0000000062441260,0.0000000062441899,0.0000000080611608,0.0000000067826635
35.2941176470588260,0.0000001481015640,0.0000000541092406,0.0000000021128836,0.0000000021129769,0.0000000029052905,0.0000000024086716
40.0000000000000000,0.0000001370978181,0.0000000521284683,0.0000000007149700,0.0000000007149903,0.0000000009162276,0.0000000007790535


==> simulation/lse_C100_S3_st1000_K100_D3_3_3_3.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,10.2437483844771240,10.3953626693541494,0.4632278843525341,0.4632177768398973,9.2048403050714374,7.6963814261457681
-35.2941176470588260,3.7979583330489959,1.3599896771032514,0.1567513182874658,0.1567443503361549,6.5222515235236376,4.1562578068515057
-30.5882352941176450,0.1085350134182252,0.0983473611130759,0.0530438854942881,0.0530443425084560,0.2094489211078465,0.1575209349153860
-25.8823529411764710,0.0222675219816629,0.0208565229548145,0.0179494475741060,0.0179488682993553,0.0248313576292602,0.0230087560203695
-21.1764705882352935,0.0070411513813354,0.0065669362007472,0.0060737092204882,0.0060736357083382,0.0070054001190481,0.0065361912749906
-16.4705882352941160,0.0023269285340074,0.0021312304578734,0.0020552506420737,0.0020551617297656,0.0023008084053888,0.0021992231942214
-11.7647058823529420,0.0006718680498137,0.0006533575421215,0.0006954852713169,0.0006954663870470,0.0007309031450680,0.0006716462792960
-7.0588235294117609,0.0002417535076863,0.0002184259297349,0.0002353384109406,0.0002353329918998,0.0002466816034816,0.0002269248977422
-2.3529411764705870,0.0000819795812280,0.0000753043776945,0.0000796348499934,0.0000796313089367,0.0000840844602994,0.0000809733587198
2.3529411764705870,0.0000277990428062,0.0000260022789270,0.0000269465254946,0.0000269460671728,0.0000280278733593,0.0000257542233968
7.0588235294117680,0.0000098523295044,0.0000094864468148,0.0000091187616505,0.0000091185838455,0.0000097715328147,0.0000094438589375
11.7647058823529420,0.0000031296827940,0.0000027537637003,0.0000030855448084,0.0000030854958931,0.0000032159684726,0.0000031440033945
16.4705882352941160,0.0000011234096586,0.0000010183914697,0.0000010440849890,0.0000010440771712,0.0000010790526142,0.0000009756957874
21.1764705882352970,0.0000004108057441,0.0000003710634813,0.0000003533064866,0.0000003532993371,0.0000003725902312,0.0000003467662598
25.8823529411764781,0.0000001376713493,0.0000001183639431,0.0000001195567545,0.0000001195549034,0.0000001207238821,0.0000001151250046
30.5882352941176521,0.0000000396022076,0.0000000378052552,0.0000000404556666,0.0000000404547080,0.0000000415205535,0.0000000383854301
35.2941176470588260,0.0000000137040036,0.0000000122004222,0.0000000136898035,0.0000000136894942,0.0000000137447017,0.0000000122606500
40.0000000000000000,0.0000000055931872,0.0000000043463563,0.0000000046324853,0.0000000046323194,0.0000000048167054,0.0000000044472764


==> simulation/lse_C100_S3_st1000_K10_D2_6_5.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,7.5909547672862061,6.5167610718666156,0.7149686240422395,0.7150087353968628,6.2665369482800601,4.4609392926651257
-35.2941176470588260,6.8133437170726481,6.0839863800279748,0.2419307369814177,0.2419446733004860,5.9348074230031314,4.0828483019301265
-30.5882352941176450,3.3626618195485518,1.2514136022162683,0.0818665400191918,0.0818716140280450,4.1266686562163546,2.7491474719928628
-25.8823529411764710,0.1375288732354034,0.0459500892263754,0.0277022860786731,0.0277035969241103,1.0969608536730324,0.2307320617424383
-21.1764705882352935,0.0116470315302087,0.0101271392968723,0.0093742466270282,0.0093746948828391,0.0682232318711185,0.0319249079969031
-16.4705882352941160,0.0038258546054861,0.0033641430137949,0.0031721115232595,0.0031722921056384,0.0071270565963889,0.0064295496306761
-11.7647058823529420,0.0015444134866611,0.0013476264323707,0.0010733971194653,0.0010734465733783,0.0020380362877382,0.0017286764456271
-7.0588235294117609,0.0004981938510821,0.0004381270962784,0.0003632051792543,0.0003632255737517,0.0006491618007620,0.0005818701781084
-2.3529411764705870,0.0002079541242488,0.0001783766239525,0.0001229097392082,0.0001229134577884,0.0002172984712012,0.0001585226385805
2.3529411764705870,0.0000846654345847,0.0000705941121094,0.0000415907410643,0.0000415926647899,0.0000771081907763,0.0000673589564731
7.0588235294117680,0.0000258629566680,0.0000195529057156,0.0000140739521026,0.0000140743978821,0.0000251735809008,0.0000212992599074
11.7647058823529420,0.0000104721175480,0.0000070807746263,0.0000047622891783,0.0000047624199629,0.0000082641737217,0.0000070604217897
16.4705882352941160,0.0000066571761996,0.0000031060710975,0.0000016115018065,0.0000016115508321,0.0000027240775071,0.0000023542023148
21.1764705882352970,0.0000075938564775,0.0000024786715595,0.0000005452950105,0.0000005453332638,0.0000010401727940,0.0000008694960835
25.8823529411764781,0.0000243198184346,0.0000010441127194,0.0000001845288319,0.0000001845291431,0.0000003453907836,0.0000002688467802
30.5882352941176521,0.0000023249721209,0.0000003352302807,0.0000000624397058,0.0000000624431989,0.0000001149974119,0.0000001083993514
35.2941176470588260,0.0000029636451340,0.0000003660768075,0.0000000211294941,0.0000000211304574,0.0000000417050571,0.0000000359074299
40.0000000000000000,0.0000008202814752,0.0000001688683193,0.0000000071501638,0.0000000071501434,0.0000000138169114,0.0000000114095186


==> simulation/lse_C100_S3_st1000_K10_D3_3_3_3.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,11.8779266369303080,11.8046990723667662,4.6322063848376649,4.6321546054401903,9.2398762281711715,8.6559931588310413
-35.2941176470588260,10.2280845282447128,9.8444685389595250,1.5675521470022027,1.5675317168333052,9.2724943209406767,9.5746698271983384
-30.5882352941176450,7.4035645686257165,5.7009062592372324,0.5304495034581485,0.5304363686050109,7.7604366917556478,5.7709856513546196
-25.8823529411764710,0.9077955828840395,0.2881484577762584,0.1794913476514971,0.1794883342571300,2.6923544122783443,1.2210100891770068
-21.1764705882352935,0.1284476478032286,0.0685626137310147,0.0607367077312159,0.0607358834622582,0.2709653710982049,0.1330106001900680
-16.4705882352941160,0.0673844392483159,0.0246291707111444,0.0205528929132249,0.0205527565278334,0.0349379902361212,0.0307000280892482
-11.7647058823529420,0.0214204111317015,0.0077246294289829,0.0069547528853570,0.0069544941484903,0.0100941015458523,0.0090906572435332
-7.0588235294117609,0.0031072595670563,0.0027846502943392,0.0023534136281480,0.0023534030125917,0.0034286351712237,0.0031289842552905
-2.3529411764705870,0.0010034604535785,0.0008754562911644,0.0007963519255947,0.0007963467339894,0.0010767285595605,0.0009368482741279
2.3529411764705870,0.0003337358003770,0.0002855584725912,0.0002694739638862,0.0002694671158578,0.0003701566787942,0.0003196217148257
7.0588235294117680,0.0001105480768774,0.0000995389015457,0.0000911841414177,0.0000911823992037,0.0001172017920803,0.0001051779447709
11.7647058823529420,0.0000361543578758,0.0000342238787334,0.0000308567253526,0.0000308563100114,0.0000445900701533,0.0000405330852230
16.4705882352941160,0.0000143115745622,0.0000116704894623,0.0000104413315059,0.0000104410950740,0.0000144434596580,0.0000129077688741
21.1764705882352970,0.0000057307498284,0.0000044542627478,0.0000035332160398,0.0000035332870898,0.0000050619033864,0.0000043133328389
25.8823529411764781,0.0000027180868551,0.0000015793704873,0.0000011955626875,0.0000011955167616,0.0000016621301320,0.0000015219911466
30.5882352941176521,0.0000015579127697,0.0000005974542967,0.0000004045509444,0.0000004045467337,0.0000005903200307,0.0000005330913866
35.2941176470588260,0.0000016636825461,0.0000002082494077,0.0000001368978962,0.0000001368950409,0.0000001898386294,0.0000001639420072
40.0000000000000000,0.0000025746045611,0.0000002833234744,0.0000000463250331,0.0000000463237952,0.0000000650012824,0.0000000563015932


==> simulation/lse_C100_S3_st100_K100_D2_6_5.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,5.7451750020345971,4.9669284791265156,0.0714952410281257,0.0714978340066338,5.6600032925091259,4.0083763716430507
-35.2941176470588260,0.9148928841768956,0.1083067121411079,0.0241936863411608,0.0241949454353963,3.2935517045074305,1.8832690059703350
-30.5882352941176450,0.0137176048061929,0.0116326365097218,0.0081868092035323,0.0081872002490973,0.0454458249176698,0.0364740638840280
-25.8823529411764710,0.0032363136511190,0.0028651433802881,0.0027702556143298,0.0027703737857705,0.0055567219287414,0.0048517449328199
-21.1764705882352935,0.0010580922671763,0.0009450640754648,0.0009374101999836,0.0009374404795008,0.0014057135733715,0.0013137042386077
-16.4705882352941160,0.0003735186732462,0.0003305508558259,0.0003172100154691,0.0003172243480988,0.0004627868501698,0.0004159866110331
-11.7647058823529420,0.0001291751143362,0.0001141717253154,0.0001073361775427,0.0001073407766504,0.0001465100446300,0.0001380799901108
-7.0588235294117609,0.0000458991858682,0.0000401926962817,0.0000363210327192,0.0000363231356138,0.0000481291133879,0.0000439961226536
-2.3529411764705870,0.0000178442817019,0.0000152798786320,0.0000122908425580,0.0000122912836311,0.0000166440120906,0.0000159332825398
2.3529411764705870,0.0000100991557084,0.0000087997892537,0.0000041590765392,0.0000041592606443,0.0000054663305728,0.0000048132678230
7.0588235294117680,0.0000057804577805,0.0000042213968070,0.0000014074011371,0.0000014074493180,0.0000020824884648,0.0000018385210849
11.7647058823529420,0.0000053188567489,0.0000037906400046,0.0000004762244041,0.0000004762573776,0.0000006997109113,0.0000006244277058
16.4705882352941160,0.0000056693091277,0.0000037856093167,0.0000001611524209,0.0000001611587836,0.0000002303376865,0.0000002263401972
21.1764705882352970,0.0000050621936764,0.0000032239854815,0.0000000545316021,0.0000000545339685,0.0000000763074076,0.0000000692945715
25.8823529411764781,0.0000055216203425,0.0000037871816522,0.0000000184512816,0.0000000184522945,0.0000000250717130,0.0000000218521592
30.5882352941176521,0.0000057026670935,0.0000041868542041,0.0000000062443789,0.0000000062446105,0.0000000084768342,0.0000000075290018
35.2941176470588260,0.0000051611233479,0.0000027040245668,0.0000000021129157,0.0000000021130313,0.0000000026768589,0.0000000023933683
40.0000000000000000,0.0000050498234540,0.0000033929246897,0.0000000007149536,0.0000000007150027,0.0000000009646789,0.0000000008342000


==> simulation/lse_C100_S3_st100_K100_D3_3_3_3.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,9.8649454402915584,9.3052678521621299,0.4632449800749112,0.4632436100231865,9.2856180507895001,8.5253191454068791
-35.2941176470588260,3.9872216877524722,1.2460670988322224,0.1567564977328391,0.1567542886415731,7.5970149777930116,6.5998128672109981
-30.5882352941176450,0.1030933507734246,0.0909778353410333,0.0530437014960938,0.0530438463331539,0.2841483526870105,0.1962117349272953
-25.8823529411764710,0.0234196651260818,0.0215668547575822,0.0179494239113200,0.0179488915699547,0.0256793682958268,0.0233925765293520
-21.1764705882352935,0.0064008565974632,0.0056864117732310,0.0060738342401731,0.0060734892640475,0.0069197726325778,0.0066058714447886
-16.4705882352941160,0.0020666087857594,0.0018698691187779,0.0020552570929941,0.0020551844014551,0.0020907598328397,0.0018658138679905
-11.7647058823529420,0.0007305861930621,0.0006975706616171,0.0006954721085378,0.0006954566814567,0.0007235404604725,0.0006264020738963
-7.0588235294117609,0.0002417050262566,0.0002210385673722,0.0002353390383184,0.0002353333303525,0.0002187331854617,0.0002028664532427
-2.3529411764705870,0.0000832450782169,0.0000753910705214,0.0000796347328091,0.0000796316284633,0.0000819564344829,0.0000748122610701
2.3529411764705870,0.0000273227848432,0.0000248863304601,0.0000269471759754,0.0000269470620029,0.0000272236297166,0.0000267024303233
7.0588235294117680,0.0000089921703519,0.0000083523072565,0.0000091182321958,0.0000091181244226,0.0000091144150900,0.0000082037792340
11.7647058823529420,0.0000030014921480,0.0000027524564111,0.0000030856105291,0.0000030854496140,0.0000032118274440,0.0000028987509789
16.4705882352941160,0.0000011427896129,0.0000010809344318,0.0000010441096590,0.0000010441140594,0.0000011358560106,0.0000010117865063
21.1764705882352970,0.0000003950377207,0.0000003607996044,0.0000003533087221,0.0000003532938877,0.0000003294188650,0.0000003048666526
25.8823529411764781,0.0000001891139594,0.0000001552599714,0.0000001195562685,0.0000001195524601,0.0000001186974030,0.0000001110378484
30.5882352941176521,0.0000001201526596,0.0000000662654207,0.0000000404583977,0.0000000404586268,0.0000000441400309,0.0000000417993333
35.2941176470588260,0.0000000880800978,0.0000000340225712,0.0000000136893527,0.0000000136889614,0.0000000145231695,0.0000000127956543
40.0000000000000000,0.0000000795677254,0.0000000243435737,0.0000000046322766,0.0000000046320452,0.0000000046017270,0.0000000044718394


==> simulation/lse_C100_S3_st100_K10_D2_6_5.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,7.0712652248957433,5.8894899843065041,0.7149562355317205,0.7150172265279927,6.2396315016211696,4.3292071523054823
-35.2941176470588260,7.0700614899646999,7.2239575812877490,0.2419432171543472,0.2419479086658421,5.7095115815215305,3.7898077702307997
-30.5882352941176450,3.9384976990200404,2.3569968778093173,0.0818703296530159,0.0818749419102290,4.5777461833789665,2.7267437516698294
-25.8823529411764710,0.1002044014502207,0.0573409083294720,0.0277030429623078,0.0277040019509504,0.8574994541998306,0.2357116218687965
-21.1764705882352935,0.0911773678329428,0.0105757455032376,0.0093741554180022,0.0093748022574939,0.0346201719924991,0.0230436360546084
-16.4705882352941160,0.0044090682813875,0.0037353109046505,0.0031721467356769,0.0031723158437384,0.0081758896997025,0.0067491277434157
-11.7647058823529420,0.0014555082266767,0.0013329792231009,0.0010734217858766,0.0010734533382901,0.0020453051252832,0.0016878392866662
-7.0588235294117609,0.0004995559999706,0.0004103293863903,0.0003632057651884,0.0003632182694179,0.0007058019721760,0.0006239627605954
-2.3529411764705870,0.0001730598946018,0.0001507350365015,0.0001229090720352,0.0001229148901760,0.0002277615104818,0.0002090106624652
2.3529411764705870,0.0000735393166815,0.0000583276208653,0.0000415889819675,0.0000415901884680,0.0000790053178458,0.0000557738983637
7.0588235294117680,0.0000342867158638,0.0000272229648832,0.0000140733712523,0.0000140738841968,0.0000286572117962,0.0000216216223960
11.7647058823529420,0.0000262279531502,0.0000170877407007,0.0000047622255265,0.0000047624750600,0.0000081284572213,0.0000067613704553
16.4705882352941160,0.0000358836676819,0.0000201081950387,0.0000016115247065,0.0000016116021512,0.0000025766514322,0.0000022044164890
21.1764705882352970,0.0000452951963072,0.0000259823661281,0.0000005452966096,0.0000005453276859,0.0000010631586314,0.0000009239937448
25.8823529411764781,0.0000754329226270,0.0000323699759928,0.0000001845227195,0.0000001845285735,0.0000003568883922,0.0000003239104923
30.5882352941176521,0.0000945869684557,0.0000593732421750,0.0000000624397390,0.0000000624433394,0.0000001148046301,0.0000001056736149
35.2941176470588260,0.0000971906652092,0.0000521482651896,0.0000000211287049,0.0000000211300247,0.0000000377620921,0.0000000324728580
40.0000000000000000,0.0001110642008112,0.0000618430361755,0.0000000071496065,0.0000000071500135,0.0000000137909931,0.0000000100905897


==> simulation/lse_C100_S3_st100_K10_D3_3_3_3.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,11.1382513151470288,10.8185258674873950,4.6322429897025090,4.6321732550010202,9.7707462119200095,8.8649159582977770
-35.2941176470588260,11.0438507836991189,11.1404951102062704,1.5675917164861088,1.5675617583093850,9.1318564404152873,7.3533503605583626
-30.5882352941176450,7.7272442041568707,6.8029108315578082,0.5304256052356393,0.5304022437335528,7.8223612506247040,6.0834004329323443
-25.8823529411764710,1.6848235482840750,0.3725922291340285,0.1794894956952306,0.1794835760925257,3.3343763401881663,1.5213003570373798
-21.1764705882352935,1.4897935837454648,0.0793438631014269,0.0607353585865632,0.0607343955618469,0.2009136486796674,0.1142767937636401
-16.4705882352941160,0.0244608111495127,0.0217030150015753,0.0205522472145315,0.0205516635795174,0.0354309109892068,0.0287515152392241
-11.7647058823529420,0.2074660143628504,0.0078868336458265,0.0069545186923325,0.0069543833501268,0.0104750925370249,0.0102788774693116
-7.0588235294117609,0.0027434424712532,0.0023543018145481,0.0023533362224396,0.0023533437573459,0.0033343868863063,0.0030314959267918
-2.3529411764705870,0.0010172678666104,0.0008832820138574,0.0007963564733492,0.0007963576693158,0.0011870381610930,0.0010397637444107
2.3529411764705870,0.0003284444936044,0.0003017072734541,0.0002694704646105,0.0002694607162846,0.0003775337580000,0.0003187865952220
7.0588235294117680,0.0001115543063487,0.0000994033055406,0.0000911877627379,0.0000911856595051,0.0001300781958939,0.0001155499842559
11.7647058823529420,0.0000429153653190,0.0000351528960536,0.0000308545844175,0.0000308542502699,0.0000448127051004,0.0000378967886126
16.4705882352941160,0.0000219762129366,0.0000151179816355,0.0000104414385667,0.0000104410395333,0.0000142705007479,0.0000133888948773
21.1764705882352970,0.0000244800409738,0.0000084392109223,0.0000035331016155,0.0000035331085926,0.0000046322391753,0.0000041404997340
25.8823529411764781,0.0000330638122811,0.0000128520193426,0.0000011955695363,0.0000011955547709,0.0000016558134348,0.0000015414800221
30.5882352941176521,0.0000535626741889,0.0000116227095833,0.0000004045629942,0.0000004045575356,0.0000005372092926,0.0000004964602432
35.2941176470588260,0.0000909961844776,0.0000232692178017,0.0000001368996167,0.0000001368956664,0.0000002005502391,0.0000001755962940
40.0000000000000000,0.0000809311861798,0.0000232694747646,0.0000000463252920,0.0000000463222961,0.0000000645729671,0.0000000585269916


==> simulation/lse_C100_S3_st10_K100_D2_6_5.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,5.9439624942098570,4.8108313265805505,0.0714979543907631,0.0715007565922288,5.8841490354764598,4.2572890599612618
-35.2941176470588260,0.8242261325169299,0.1170705625028008,0.0241928319010715,0.0241948877395533,3.6946093735320851,2.0505243986792263
-30.5882352941176450,0.0146470578571347,0.0123213896675455,0.0081870363148010,0.0081873313094352,0.0355907654887695,0.0287763304795784
-25.8823529411764710,0.0038796059484964,0.0034179249094513,0.0027702019706034,0.0027704143206920,0.0053131270486022,0.0044735481578398
-21.1764705882352935,0.0010182199762571,0.0009299044831957,0.0009374348704002,0.0009374892213483,0.0014422376128503,0.0012142655529294
-16.4705882352941160,0.0003215293642171,0.0002896361824248,0.0003171952932647,0.0003172042023760,0.0004570979690512,0.0004050373911015
-11.7647058823529420,0.0001212447587952,0.0001085987226038,0.0001073386627522,0.0001073436555708,0.0001453164844802,0.0001377474237323
-7.0588235294117609,0.0000548575335198,0.0000469793864311,0.0000363219707537,0.0000363223422584,0.0000470763341330,0.0000409629098416
-2.3529411764705870,0.0000268952429595,0.0000210989781102,0.0000122910920896,0.0000122915451975,0.0000143259869116,0.0000133465074404
2.3529411764705870,0.0000201531721824,0.0000150971041889,0.0000041590490688,0.0000041592416639,0.0000057457912234,0.0000052266786074
7.0588235294117680,0.0000160605058402,0.0000101274567030,0.0000014073264999,0.0000014074044777,0.0000018689993554,0.0000015353879667
11.7647058823529420,0.0000139919408484,0.0000110229384108,0.0000004762211286,0.0000004762454740,0.0000005801612760,0.0000005345329756
16.4705882352941160,0.0000137022841018,0.0000088820408143,0.0000001611447078,0.0000001611515447,0.0000002084521570,0.0000001679287885
21.1764705882352970,0.0000163378238571,0.0000132202968973,0.0000000545312648,0.0000000545344084,0.0000000690402812,0.0000000659608117
25.8823529411764781,0.0000138868754912,0.0000104316772983,0.0000000184521190,0.0000000184531513,0.0000000243906232,0.0000000204244705
30.5882352941176521,0.0000141354679169,0.0000094072032952,0.0000000062443412,0.0000000062446052,0.0000000085493968,0.0000000070995038
35.2941176470588260,0.0000147931530343,0.0000114866478413,0.0000000021128206,0.0000000021128734,0.0000000028124690,0.0000000026143639
40.0000000000000000,0.0000141257517117,0.0000083973424468,0.0000000007149798,0.0000000007150055,0.0000000008259719,0.0000000007592346


==> simulation/lse_C100_S3_st10_K100_D3_3_3_3.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,11.0006680669750718,10.8476133842701952,0.4632326612096043,0.4632145906332402,8.7387827455318909,6.7975808156174118
-35.2941176470588260,3.8701018984462987,1.1491637768507297,0.1567494461976671,0.1567459394776297,7.1706348596704528,5.5201336447413798
-30.5882352941176450,0.1035231233151337,0.0939888544045794,0.0530420003148155,0.0530413871654544,0.2023381058258368,0.1605150860272606
-25.8823529411764710,0.0237815011150215,0.0228165609600401,0.0179494681260594,0.0179491394367640,0.0261279040365066,0.0245400599235854
-21.1764705882352935,0.0069418117283496,0.0063145085046164,0.0060735592889698,0.0060733955402190,0.0073842640012647,0.0070426558311445
-16.4705882352941160,0.0020063446549135,0.0018665949861320,0.0020552720765990,0.0020552391027711,0.0021319723491894,0.0020683431944764
-11.7647058823529420,0.0007058084525105,0.0006696322079772,0.0006954578579191,0.0006954468689244,0.0006850424003914,0.0006465790352832
-7.0588235294117609,0.0002539997403787,0.0002396787641782,0.0002353381082646,0.0002353289920971,0.0002275074988323,0.0002047671562293
-2.3529411764705870,0.0000850190511591,0.0000776604900043,0.0000796328675531,0.0000796315816838,0.0000804621507751,0.0000756117947822
2.3529411764705870,0.0000279774968144,0.0000262926928367,0.0000269469082897,0.0000269465172342,0.0000267701625173,0.0000251415479012
7.0588235294117680,0.0000090488272998,0.0000083106857914,0.0000091182441006,0.0000091182160066,0.0000092041614022,0.0000088975487199
11.7647058823529420,0.0000033053455692,0.0000030631879221,0.0000030856388457,0.0000030855607219,0.0000033829720374,0.0000030645443139
16.4705882352941160,0.0000010695025640,0.0000010109078995,0.0000010441485414,0.0000010441155033,0.0000010215858758,0.0000009487278708
21.1764705882352970,0.0000003953044014,0.0000003701679984,0.0000003533173776,0.0000003533094051,0.0000003439115552,0.0000003131760311
25.8823529411764781,0.0000001271096313,0.0000001210917935,0.0000001195568730,0.0000001195539673,0.0000001220852589,0.0000001109399271
30.5882352941176521,0.0000000468914865,0.0000000419255095,0.0000000404557970,0.0000000404544286,0.0000000425532497,0.0000000408870208
35.2941176470588260,0.0000000232880168,0.0000000187692760,0.0000000136896231,0.0000000136889880,0.0000000141215313,0.0000000134452786
40.0000000000000000,0.0000000115084969,0.0000000085931277,0.0000000046323691,0.0000000046323128,0.0000000046301334,0.0000000043552886


==> simulation/lse_C100_S3_st10_K10_D2_6_5.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,7.3453688170331004,7.4415465394681579,0.7149626981574918,0.7150217290159988,5.4222445559508312,3.6986152143502737
-35.2941176470588260,6.8429096420002882,6.4061588472518709,0.2419410053510951,0.2419564052432988,6.2999763977154792,4.7076717680505578
-30.5882352941176450,3.5831914246110634,1.4578708496953063,0.0818667887379060,0.0818695802060586,4.1079915959178903,2.7405088609436357
-25.8823529411764710,0.1510412274127188,0.0399754993914136,0.0277039077568652,0.0277047118003774,1.1201995924670569,0.3221779672203390
-21.1764705882352935,0.0134478181704164,0.0108760678262156,0.0093739039538234,0.0093746523968794,0.0365732693077200,0.0236008852120507
-16.4705882352941160,0.0040608202186576,0.0034628210336645,0.0031720706534610,0.0031722627822494,0.0077496806723349,0.0060227191268955
-11.7647058823529420,0.0014820890068847,0.0012692610304192,0.0010733982082412,0.0010734525068748,0.0021922965393275,0.0019706006944369
-7.0588235294117609,0.0006037165122094,0.0004786476365929,0.0003632131083193,0.0003632304632612,0.0007322491365499,0.0006394480637663
-2.3529411764705870,0.0003219573239492,0.0002693573381314,0.0001229074780801,0.0001229118498454,0.0002159822954504,0.0001865196170640
2.3529411764705870,0.0001868322295595,0.0001522391118505,0.0000415912678187,0.0000415941044653,0.0000797618653444,0.0000700716735419
7.0588235294117680,0.0001640221663847,0.0001204111885252,0.0000140731021931,0.0000140740468876,0.0000250144864858,0.0000208218529927
11.7647058823529420,0.0001805819942373,0.0001169107249015,0.0000047621466082,0.0000047622962599,0.0000087021120279,0.0000070368699280
16.4705882352941160,0.0001470593494333,0.0001045172414309,0.0000016115397734,0.0000016116303638,0.0000028735263790,0.0000023959790881
21.1764705882352970,0.0001573667530822,0.0001150243039061,0.0000005453224954,0.0000005453272734,0.0000010686625089,0.0000009012193973
25.8823529411764781,0.0001917371021787,0.0001408178859298,0.0000001845209727,0.0000001845248950,0.0000003174887688,0.0000002643723606
30.5882352941176521,0.0001666903976946,0.0001002696258598,0.0000000624402355,0.0000000624424837,0.0000001103789875,0.0000000947319305
35.2941176470588260,0.0001632670240457,0.0001045382340333,0.0000000211285315,0.0000000211296279,0.0000000400942613,0.0000000342616144
40.0000000000000000,0.0001791254566359,0.0001183519499138,0.0000000071494974,0.0000000071499207,0.0000000125310903,0.0000000110652385


==> simulation/lse_C100_S3_st10_K10_D3_3_3_3.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,11.7546237689607125,11.4131233646187074,4.6324292588751064,4.6322694811443217,8.9153516929037426,7.4855735042246430
-35.2941176470588260,10.6825141923252911,10.7366178618864296,1.5675866296410121,1.5675785703416314,9.0736499986440506,7.1358242537772156
-30.5882352941176450,7.3077049446463160,6.1207051073074705,0.5304316874844670,0.5304150062105157,7.8042911004382693,5.6620133683587994
-25.8823529411764710,0.6927957401653984,0.3193367022364392,0.1794920020398257,0.1794846352289951,2.7940316167272394,1.0807948750088734
-21.1764705882352935,0.0795930187275977,0.0691004188422528,0.0607370760161232,0.0607354515749293,0.2012301068664032,0.1265242278251906
-16.4705882352941160,0.0236347989596688,0.0207157225626259,0.0205527604625900,0.0205527367158468,0.0358080202548833,0.0312803873544174
-11.7647058823529420,0.0091772379823197,0.0077159813878040,0.0069546990075568,0.0069544585294335,0.0100714882393640,0.0089228601262546
-7.0588235294117609,0.0027187825231849,0.0024082174750794,0.0023533583925231,0.0023533501669862,0.0031979161353626,0.0028766509796619
-2.3529411764705870,0.0009256290622542,0.0008132216946739,0.0007963482267828,0.0007963173602698,0.0010801014602380,0.0009532252480145
2.3529411764705870,0.0003416074332362,0.0002999195130371,0.0002694722522638,0.0002694611663120,0.0003984062153493,0.0003411070905314
7.0588235294117680,0.0001090657077765,0.0000960342641962,0.0000911825685665,0.0000911786136979,0.0001343201753337,0.0001168096128617
11.7647058823529420,0.0000338113440857,0.0000300192935135,0.0000308553291533,0.0000308543167352,0.0000446261329637,0.0000384939314245
16.4705882352941160,0.0000134125711110,0.0000122170690485,0.0000104408689255,0.0000104406731587,0.0000154986745575,0.0000139228465429
21.1764705882352970,0.0000043654673092,0.0000038815024145,0.0000035331968397,0.0000035332172614,0.0000051060393610,0.0000044581557086
25.8823529411764781,0.0000015897154180,0.0000013230034894,0.0000011956014228,0.0000011955568852,0.0000016896026888,0.0000015200548824
30.5882352941176521,0.0000007013777661,0.0000005651126017,0.0000004045580620,0.0000004045480432,0.0000006116909114,0.0000005495870298
35.2941176470588260,0.0000003518442585,0.0000002451499867,0.0000001368979279,0.0000001368926278,0.0000001938895678,0.0000001722484368
40.0000000000000000,0.0000002942857093,0.0000001437314387,0.0000000463244287,0.0000000463231818,0.0000000667402166,0.0000000585530200


==> simulation/lse_C75_S3_st1000_K100_D2_6_5.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,6.9606037938038599,6.1176846704040226,0.1519005412370046,0.1493797275379219,0.0000000000000000,0.0000000000000000
-35.2941176470588260,3.9516889484000455,2.7508961650533266,0.0525281854294419,0.0509997460500808,82336113958196688750917648478469696750140781591370777378438657855305078168403508461865242012766441445470364595965055441312619751220623255671034035277245353223115913948483960881466979841708713477421769628337575568668216099746794296287632031744.0000000000000000,0.0000000000000000
-30.5882352941176450,0.0982676142833053,0.0406043275115579,0.0184053818546198,0.0174578058937464,1739614565262537545099660565638128766804723110336843893740746106322208459808783704612394826368329660352775615514952755844839898511268137416166943482381584333448651635745805961695146800760686209138688.0000000000000000,0.0000000000000000
-25.8823529411764710,0.0094245547658317,0.0081108890182725,0.0061357628602062,0.0059056244509517,42013160146089390982498336400202246067786017644655442254236073284263512820826626847328247615457315549320432141652534777923733131689428584934469041516693967808848193560750711788101317573531639674103239877454725120.0000000000000000,0.0000000000000000
-21.1764705882352935,0.0024280306290384,0.0022083283257224,0.0020200568512494,0.0019590383692994,95602609842964070440542905249734403987360124455813470403719678305517542611201156825169384383332425175840133031490591396458534728012768466638145362792998127002634074706360388834006819307170497179016444240200967943050520928815293799231375396747127816192.0000000000000000,0.0000000000000000
-16.4705882352941160,0.0007575959977850,0.0005973609946599,0.0006683284555051,0.0006569020238660,3254799741009915053405009750209750515330999274498816975216747175428594098147868687171060018233511465153067769451904610739639565291711099766398676718938123186386033149363800140113279985761554085675070553050060651022561330772582901951246732112166912.0000000000000000,0.0000000000000000
-11.7647058823529420,0.0002915227796711,0.0002417889910853,0.0002290009923481,0.0002268156282424,112291662656360899950754995473221037755586334599726828193335275293419744765435866050025506711937717032601060529962008638867604946262446250194167531686006755738373643554792476246016.0000000000000000,0.0000000000000000
-7.0588235294117609,0.0001176460042929,0.0001061408856721,0.0001103324917778,0.0000757828508021,0.0004680381967294,0.0000000000000000
-2.3529411764705870,0.0000613776199215,0.0000477921961282,0.0000260613455372,0.0000253756781197,2410333817932624248680275541428474109673617018572381536317007382371458205021519878291288129729332651347877344090348623003561495607587615298027435881574886624186309929088363445811429262148611125777589979919909156791276011520.0000000000000000,0.0000000000000000
2.3529411764705870,0.0000565149391059,0.0000249760247408,0.0000090149625949,0.0000087406932042,11640722752532087475937114150828668691636166906541908913759221381871050861225403862874332394299865245021824693980518929582929049662736725005089467125112279138532515205974512738655183942776258560.0000000000000000,0.0000000000000000
7.0588235294117680,0.0000402549088338,0.0000216418334412,0.0000029989848004,0.0000028988931646,1376687204807873091321765087132270493221920865847208677334299677068655076630768856123778290135581966579160790600033627282853509752809534061040378989464908143872990934622730129528943989710518323496893671581301457551360.0000000000000000,0.0000000000000000
11.7647058823529420,0.1808494830617119,0.0000324707834890,0.0000010163943030,0.0000009841913251,10088485168873891839881416257085877544890104690186607363594757827682025895798612810855007185744372483313735504299165887124146401406686202405320859546940191277056.0000000000000000,0.0000000000000000
16.4705882352941160,0.1864048233137952,0.0000253187498580,0.0000003414412683,0.0000003359963872,0.0000000000000000,0.0000000000000000
21.1764705882352970,0.1579699088852906,0.0000269337494310,0.0000001187297657,0.0000001125644081,4125818972935790146012852465785522343340307434601310185286490491494546698512853481431742058063265398639183454740686744078865569050481798494147362871119869005092857066177742123315398986445363744006691343718750149935104.0000000000000000,0.0000000000000000
25.8823529411764781,0.1656840116824431,0.0000801451781879,0.0000000401885889,0.0000000389534934,3432919237282695992464845423087717054220099710190977685137453933661244700294558095981472557820761560889974955565240275441343977195197722935367856870665010483474983760543395129877349867566915236397056.0000000000000000,0.0000000000000000
30.5882352941176521,0.0001241891922241,0.0000551755584850,0.0000000132430374,0.0000000128045913,1205378290145180547584980196280189623471827522826676091125937069380181228582863733957421557739634098200738466991958976700827174055361649282448835805272222278551673758100281517364338821738676578883884500035409152915326107648.0000000000000000,0.0000000000000000
35.2941176470588260,0.3960102842407214,0.0000597768465135,0.0000000044804252,0.0000000043879052,2750545981957156382870198131038168810774877689834697590813137583135032637970134118365057769797611140103484852655413762673617249784000896122133765811411696617814814704989136417782424683186030267518920408762840978030592.0000000000000000,0.0000000000000000
40.0000000000000000,0.0025358548186816,0.0000787806264162,0.0000000015269699,0.0000000014866449,27472699656920077341134366595075112602073642785190457419184667786708885189672094311052388767161265811631445853859161795263812827717373927398402502232777045745656641291221369588127599630462311640613109543164061027553107803979856022112135282688.0000000000000000,0.0000000000000000


==> simulation/lse_C75_S3_st1000_K100_D3_3_3_3.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,11.2182278395503001,11.1966866360109876,4.1943455339160813,1.0064556219971472,0.0056179775280899,0.0000000000000000
-35.2941176470588260,9.0461982288064569,8.0681450054199750,2.9538641597707960,0.3392401141555411,677191409184270165961766113739783281523562349720431401774203195463998539267014151482937749995385165616730268452877698567016676251580085934985325622696250195079263353669063537916817789780637103815706810114591030844081492726531953179655107772416.0000000000000000,0.0000000000000000
-30.5882352941176450,0.6324651490326496,0.2987080722079415,0.6153240841230521,0.1175533825694528,0.0000000000000000,0.0000000000000000
-25.8823529411764710,0.0588772721624235,0.0516183282830771,0.2737058929672284,0.0389361435603689,0.0000000000000000,0.0000000000000000
-21.1764705882352935,0.0155220693471756,0.0147385573360197,0.0716473327374061,0.0131656720726832,2358913833878084018995875745226552067655662066883485105685325052969437633903412882791822690206985390992264054387161464543916184443472363600824293416544908194421403042116550632514099431124255220053506341509036335481603684589355988776126998649425193074688.0000000000000000,0.0000000000000000
-16.4705882352941160,0.0048734355107907,0.0041716919634691,0.1118760660862523,0.0045026528575435,5823907221526273483534410392790496207025613862159227041301202132541732247415863115456865839750465473338563021526489498896549494502877176947277011029339056420387614497382317210237822254491083020042040921475487105024.0000000000000000,0.0000000000000000
-11.7647058823529420,0.0018376026763962,0.0016522906260735,0.0118023893797547,0.0015214375829437,2770702148240101300603348462385987246092425423568624310797992291133154108147198322389889102536603736411810797039731593685893092427954873618834703129948008228855676275879312116154368.0000000000000000,0.0000000000000000
-7.0588235294117609,0.0008601939951321,0.0006985316604783,0.0025302418993015,0.0005204859025247,0.0056179775280899,0.0000000000000000
-2.3529411764705870,0.0004281809870937,0.0003202035712938,0.0015035109263226,0.0001747527052870,27130383346634532864607582608865778084066743025812941908668070492386191384757934799094935492574990976491775404100142930289425137847545006450377320367112048447273605727198560287137611324504144577822720.0000000000000000,0.0000000000000000
2.3529411764705870,0.0003092846649328,0.0001921906400972,0.0004690560859105,0.0000598056713148,287225024320904116931986993082766601053694449738525641010142737628247811549395282783236758885065480422386051357333343391213639551157002265088228779700891064381290341014473010866600406993034280960.0000000000000000,0.0000000000000000
7.0588235294117680,0.1387136254909561,0.0002173401370557,0.0001151727622347,0.0000203129462507,33968596648967267357338172475209303867973044968361215561302681269638148206570943798296956842223519300143569675280786534130322524864693267648016559392244852066277312988203299024944467517850599354669357548446410688430080.0000000000000000,0.0000000000000000
11.7647058823529420,0.1780712198096197,0.0002058903486904,0.0000169399629320,0.0000066491530794,82974956669839262455411548990169622146627503670868431198508668901035081776974348693309960096511904617618753007356880051552776550137416526904581717833727896190976.0000000000000000,0.0000000000000000
16.4705882352941160,0.1098576414372797,0.0001690437592011,0.0000093919775250,0.0000022359972553,0.0000000000000000,0.0000000000000000
21.1764705882352970,0.1827394168610948,0.0001491884574129,0.0000040360411095,0.0000007875412836,33933702114483104769118362002402656182922315191436916312023938831106050607229909426260235586906256945354053711581712582088644070424515457584851163511925211334182821473964120868050785895773288509897118114503726848802816.0000000000000000,0.0000000000000000
25.8823529411764781,0.3009770072514454,0.0001344175060089,0.0000015668253946,0.0000002658165191,28234796423493654864901149247681869686300892104522484637405380965047286097916507546501265577971546410193476568066436732860344205279979839033602314624556701735528263982545043628911981574199899343290368.0000000000000000,0.0000000000000000
30.5882352941176521,0.1437756289216934,0.0001880575192822,0.0000004226754440,0.0000000901896687,29741693541110331299195562127083800011228304036666728078768723854036919094777837150659732624936597868709315363454994923169494350752485216182687479529112543975673425198505281714096481075162089574305774489661530992441217253376.0000000000000000,0.0000000000000000
35.2941176470588260,0.5036343234541705,0.0002206020617445,0.0000001970830886,0.0000000307194271,1105018318533292415042230093806080985866526522775187736661766947495921189940293589356760468051266430858343745898238046585388752337965043531605161878750083748178450774339548390352979484019013894109581541376.0000000000000000,0.0000000000000000
40.0000000000000000,0.2186157310769395,0.0003068846213144,0.0000003241339873,0.0000000103620368,677865712883103681407134693710063132923247924438128430286875154405758735315841939907984996378684902007922796845442327984385857683400599409002736802966345390186210108671341703694132617118247245177431837776456556355149015404438460639219894190080.0000000000000000,0.0000000000000000


==> simulation/lse_C75_S3_st1000_K10_D2_6_5.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,7.3737432874434941,7.3143885460848956,1.5788970454707560,1.4922167119375271,23696120729820795200418039487134811986428021227322285372453231551077599016820569897241072510241052186062615988726213927141044287796590279178799058612888257799759456700377710781160684065600307200.0000000000000000,0.0000000000000000
-35.2941176470588260,7.4308534384068370,5.6576471228281306,0.5199176345955082,0.4978303085625350,81008112120161263636445512306880208884199484666327781637641894035899068948128623846405562897404027270185118217439173934528455300807511260273888051752669825355445971902351252732397924543116965690747931104722752738274516823337659056532272185344.0000000000000000,0.0000000000000000
-30.5882352941176450,5.4858294029148338,4.6827664244053349,0.1806898113704171,0.1738005167213883,1711580275721659771201523892999423071393149753794364858406633870005175065831067584095589968604405531767698960941495849863238694724132276412869693429789036318138707154878079830084934175089285977341952.0000000000000000,0.0000000000000000
-25.8823529411764710,0.7874444319947603,0.1818973356458114,0.0594970798733280,0.0571695324203159,41335528530829886258760025189677790190237117504887848838909456293759790794280324880532843551585399482769281535638051649891483001671439975646008352596383076625241432685682053600726997571428508172619746170898481152.0000000000000000,0.0000000000000000
-21.1764705882352935,0.0711562397837127,0.0322675623054549,0.0198202820881197,0.0192442011197346,94060632264851744262167397979111411005543354161076943591193183064464942546288693874555154750027169384767371184349398495793947418677513806539288104414680190493894552765156661459994742177157600204947168708445250393926256514816599639763604549742597505024.0000000000000000,0.0000000000000000
-16.4705882352941160,0.0101475861793232,0.0088046120390747,0.0068013641235980,0.0067743230607525,3202302970993625831744130685970544009413894431814925265753175704784768874874364211893337415059559214796681274655105536893143685300570001925900545251951142037797738958362815517726114304956747009045604567683393836141919352333476095918192693230960640.0000000000000000,0.0000000000000000
-11.7647058823529420,0.0038072664788199,0.0034516203063099,0.0022949712305798,0.0022541376463710,110480506807064763369222241935698968595201018523187015665877018546493567876840690319160704095016714348654363843567819570376311653871212146610286463875793262013842735804807599095808.0000000000000000,0.0000000000000000
-7.0588235294117609,0.0018777956983725,0.0012784274826479,0.0007802516355122,0.0007541926964822,0.0008679803671514,0.0000000000000000
-2.3529411764705870,0.0692224736582007,0.0007237392964886,0.0002661545085986,0.0002598636905050,3799482508826641293177308270095712823900006374583068233466558058305414627392672113057654929758507278751030655199864073025848734147369207071438741412630870898984533085214022483469071786474706007773654397320171174724121325470542966057948931378387091456.0000000000000000,0.0000000000000000
2.3529411764705870,0.0334925253882151,0.0002134315811300,0.0000907494256381,0.0000869620239899,11452969159749313080628999537168152936521972781261263421738144230126574642692228864787980560363336237708286025803605858573730192590690944194622658921699480216993439089817291052470085255946043392.0000000000000000,0.0000000000000000
7.0588235294117680,0.0815357836694208,0.0001583701359588,0.0000303439455121,0.0000290110677020,1185807143158690417336758221894025860763589455377081993845291985487552178549514391107413868230487341196135037283892600487325285687190261454383330300669030282980723826065337302473275153341013314734637623976156892585831432192.0000000000000000,0.0000000000000000
11.7647058823529420,0.0649589503726073,0.0000699256983287,0.0000101309795294,0.0000098959752555,9925767666150119390851070833584492423198328808086823373859358507880702897479280346163797392425914862615126867133050308299563394932384812043944716651021801095168.0000000000000000,0.0000000000000000
16.4705882352941160,0.1815691617093124,0.0000440749010478,0.0000034791441464,0.0000033896596297,0.0000000000000000,0.0000000000000000
21.1764705882352970,0.0002155141275304,0.0000359573051418,0.0000011544986945,0.0000011203418254,4059284652612434351084228669524568683456154091032333387381348223739502138836216364328977840304262164787403358679688373425539938487096664217066033370559830879563466454489853251555981453521929956610825623883666744672256.0000000000000000,0.0000000000000000
25.8823529411764781,0.0001931626005963,0.0000440540500954,0.0000003893903163,0.0000003844311294,1209749406609286636817579508977152074005432968928403331360244990615319840225559464518753346469445847227013018818665180514183407249873489739002857432614729822977699308098277909321251552107387888731170778761869391313129237960187130622707897550766080.0000000000000000,0.0000000000000000
30.5882352941176521,0.0813737403488322,0.0000877264460281,0.0000001352759577,0.0000001328555279,1185936704820258298812420165135970094340832460714995604606025783917164220442429243702771215586172727875747895868639730760820832873662663582123942862717855145329215453409698220582649291526460900923472285272923886888834564096.0000000000000000,0.0000000000000000
35.2941176470588260,0.0025852807651227,0.0001341921002231,0.0000000454226101,0.0000000440983583,112415001182247677222403247323636832365713604207205197762960721612635220314759369263014026606232457431661252570335953315961787734377027942919258194377726542356919447746654199213966323379026976506662963720909997958947615589531648.0000000000000000,0.0000000000000000
40.0000000000000000,0.1121649348700031,0.0005028913940594,0.0000000152861460,0.0000000150808166,27029591597937490863461989172943650660633095013465656841699579121225573587377466122117924383447188769815476600999308005653183259174360805882096705329203739126336195365949282212662146853072085175852384995266688244837843010426534711643202387968.0000000000000000,0.0000000000000000


==> simulation/lse_C75_S3_st1000_K10_D3_3_3_3.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,11.3029265002528749,11.7483012832978133,38.2390229338660816,10.1670036845854437,0.0056179775280899,0.0000000000000000
-35.2941176470588260,10.6102406471811097,11.0421339515822936,24.6646742856543320,3.4531022462342458,677191409184270165961766113739783281523562349720431401774203195463998539267014151482937749995385165616730268452877698567016676251580085934985325622696250195079263353669063537916817789780637103815706810114591030844081492726531953179655107772416.0000000000000000,0.0000000000000000
-30.5882352941176450,9.8641184651908524,9.9032045046684907,6.0961972481056090,1.1779960486278336,596160047646150507774515689371447356446545850385756372756088718637149982293240677143016709964500954866909764678199098448076214498589784473161957229429513787599706429618769672187425688512641368064000.0000000000000000,0.0000000000000000
-25.8823529411764710,4.5676623134635657,1.4041112852423625,3.3993189726609074,0.3936625487594222,14397768364671084109004592831380126467626403969036731525088293524301875695566549630546770541049005544056005894126408815505171747867599123150442056373134793830441543727472044758962284169399573320936742285945602048.0000000000000000,0.0000000000000000
-21.1764705882352935,0.4826410934725649,0.1795429000410179,0.5889563874001107,0.1342800962248209,2293388449603692773635806819632645449348889285941484416901781130884769009048559332919766452089147880669046185988812406314770975105113239358654580872505666087311294989369124861854671933925821595020423218877688508369684489982006656630453779484343567122432.0000000000000000,0.0000000000000000
-16.4705882352941160,0.1604195450694347,0.0560445260414522,0.2749256303881917,0.0443186317956308,1115408900009015758771358484307690071173400583219978178678036136006871041039762172449446984708093626752082353331860217280743272793147499063437578117299456107264641484613214187129453836821520236229912223974533251110341281070435801328296923603402752.0000000000000000,0.0000000000000000
-11.7647058823529420,0.0220944895360044,0.0184473049320109,0.1282092954187920,0.0149727285823417,2693738199677875931755808599769541778290476860048437495090225622851043050491675132274715105805884023249984867038655213973800715674788594461931307316671022110935495892232324337631232.0000000000000000,0.0000000000000000
-7.0588235294117609,0.0105201531236193,0.0085494662113226,0.0396672833819951,0.0051582082136355,0.0056179775280899,0.0000000000000000
-2.3529411764705870,0.0054303845814781,0.0038133540993604,0.0103900204149305,0.0017306965719011,826013274684775805032799665762241878617533089934049500460520578564885879009045279124607433135014130236003254392489122089501566977497649187913801587255060248939301059423542132944337106270153893015091262989404176537628966912.0000000000000000,0.0000000000000000
2.3529411764705870,0.1848217027814986,0.0023698717269197,0.0039013307329825,0.0005859372234296,279246551423101195078404504326828720011087593971414255276630599082928059002734155181718294960747508919695506689763057049068326175403065783106614462775912935798895660152785897496391126536236826624.0000000000000000,0.0000000000000000
7.0588235294117680,0.3087442381232380,0.0012624979966526,0.0013861501981185,0.0002002789818373,33025024519829290021884786605754085097014261047792106153431504139140459116612427594939992134977148637500713566272919258843203158260303438369544337280245493556832482932342552074540295249574406334520843946314980841750528.0000000000000000,0.0000000000000000
11.7647058823529420,0.1695068971689188,0.0007383634285317,0.0002072167463903,0.0000665012010677,82974956669839262455411548990169622146627503670868431198508668901035081776974348693309960096511904617618753007356880051552776550137416526904581717833727896190976.0000000000000000,0.0000000000000000
16.4705882352941160,0.0300990586810259,0.0008484624097501,0.0001556915761465,0.0000226770720256,0.0000000000000000,0.0000000000000000
21.1764705882352970,0.1499329942816273,0.0008117543856513,0.0001143415936176,0.0000079316531304,33933702114483104769118362002402656182922315191436916312023938831106050607229909426260235586906256945354053711581712582088644070424515457584851163511925211334182821473964120868050785895773288509897118114503726848802816.0000000000000000,0.0000000000000000
25.8823529411764781,0.0589705342773787,0.0010497904504691,0.0000079198136069,0.0000025789180614,28234796423493654864901149247681869686300892104522484637405380965047286097916507546501265577971546410193476568066436732860344205279979839033602314624556701735528263982545043628911981574199899343290368.0000000000000000,0.0000000000000000
30.5882352941176521,0.1189638372531873,0.0009856742169790,0.0000053593791919,0.0000008787944669,28915535387190598161934085504942526733684456980050768981635021404367319508937360206566269686218473368341564325498198874853489888694402603942988613935485764392208070510304337488349984488728138890059512345312409492013189169152.0000000000000000,0.0000000000000000
35.2941176470588260,0.3371408529572574,0.0021186483641920,0.0000023024008028,0.0000002978254691,942602836514463311225308439413723505430585160200100050827684681750797525125087127874163431313614430109100495503610749012550993636102067430522076393722013583532064641024911160916474682548735672507594091503470705115136.0000000000000000,0.0000000000000000
40.0000000000000000,0.2140124339079087,0.0023305656058456,0.0000006906329685,0.0000001010197672,659036109747461923007845879387638250629722160576393276793161616023126786525683176888425576220873710684775261667270847509286073504119080521960533258653901276186675050322161769246730061923026737595634724224387320586053887546771691000240145432576.0000000000000000,0.0000000000000000


==> simulation/lse_C75_S3_st100_K100_D2_6_5.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,7.1732466215119821,6.5016738916375241,0.1510443817008969,0.1482963687879605,23696120729820795200418039487134811986428021227322285372453231551077599016820569897241072510241052186062615988726213927141044287796590279178799058612888257799759456700377710781160684065600307200.0000000000000000,0.0000000000000000
-35.2941176470588260,4.3262713155010832,2.9548212016896716,0.0530966080914342,0.0513830359882761,81008112120161263636445512306880208884199484666327781637641894035899068948128623846405562897404027270185118217439173934528455300807511260273888051752669825355445971902351252732397924543116965690747931104722752738274516823337659056532272185344.0000000000000000,0.0000000000000000
-30.5882352941176450,0.0479637788865352,0.0350499320072394,0.0175115883501964,0.0173560171683007,1711580275721659771201523892999423071393149753794364858406633870005175065831067584095589968604405531767698960941495849863238694724132276412869693429789036318138707154878079830084934175089285977341952.0000000000000000,0.0000000000000000
-25.8823529411764710,0.0087227524098990,0.0073751483279914,0.0059466693622829,0.0057344335476939,41335528530829886258760025189677790190237117504887848838909456293759790794280324880532843551585399482769281535638051649891483001671439975646008352596383076625241432685682053600726997571428508172619746170898481152.0000000000000000,0.0000000000000000
-21.1764705882352935,0.0025370974386389,0.0021829618975074,0.0019711026745935,0.0019440832282667,94060632264851744262167397979111411005543354161076943591193183064464942546288693874555154750027169384767371184349398495793947418677513806539288104414680190493894552765156661459994742177157600204947168708445250393926256514816599639763604549742597505024.0000000000000000,0.0000000000000000
-16.4705882352941160,0.0009567550532476,0.0008345442872380,0.0006709850684674,0.0006648962886013,3202302970993625831744130685970544009413894431814925265753175704784768874874364211893337415059559214796681274655105536893143685300570001925900545251951142037797738958362815517726114304956747009045604567683393836141919352333476095918192693230960640.0000000000000000,0.0000000000000000
-11.7647058823529420,0.0004832785078493,0.0003725250172173,0.0002316433461251,0.0002227769407400,110480506807064763369222241935698968595201018523187015665877018546493567876840690319160704095016714348654363843567819570376311653871212146610286463875793262013842735804807599095808.0000000000000000,0.0000000000000000
-7.0588235294117609,0.0002287450623741,0.0001371287788105,0.0000791802464446,0.0000764250610886,-0.0070677968754707,0.0000000000000000
-2.3529411764705870,0.0001397494350958,0.0000930920775780,0.0000263963290760,0.0000259940507654,3799482508826641293177308270095712823900006374583068233466558058305414627392672113057654929758507278751030655199864073025848734147369207071438741412630870898984533085214022483469071786474706007773654397320171174724121325470542966057948931378387091456.0000000000000000,0.0000000000000000
2.3529411764705870,0.0001565899645674,0.0000764634038251,0.0000091435427300,0.0000087466366513,11452969159749313080628999537168152936521972781261263421738144230126574642692228864787980560363336237708286025803605858573730192590690944194622658921699480216993439089817291052470085255946043392.0000000000000000,0.0000000000000000
7.0588235294117680,0.0001416340527268,0.0000564101997527,0.0000030018350040,0.0000029158026120,1185807143158690417336758221894025860763589455377081993845291985487552178549514391107413868230487341196135037283892600487325285687190261454383330300669030282980723826065337302473275153341013314734637623976156892585831432192.0000000000000000,0.0000000000000000
11.7647058823529420,0.0001253175279318,0.0000700541912437,0.0000010209009508,0.0000009977797910,9925767666150119390851070833584492423198328808086823373859358507880702897479280346163797392425914862615126867133050308299563394932384812043944716651021801095168.0000000000000000,0.0000000000000000
16.4705882352941160,0.0001047983596311,0.0000691860733463,0.0000003485881916,0.0000003317333531,-0.0030305221535549,0.0000000000000000
21.1764705882352970,0.0001256331777518,0.0000741980912500,0.0000001159120100,0.0000001140244587,4059284652612434351084228669524568683456154091032333387381348223739502138836216364328977840304262164787403358679688373425539938487096664217066033370559830879563466454489853251555981453521929956610825623883666744672256.0000000000000000,0.0000000000000000
25.8823529411764781,0.0001342874244520,0.0000712846125146,0.0000000392711121,0.0000000388490173,1209749406609286636817579508977152074005432968928403331360244990615319840225559464518753346469445847227013018818665180514183407249873489739002857432614729822977699308098277909321251552107387888731170778761869391313129237960187130622707897550766080.0000000000000000,0.0000000000000000
30.5882352941176521,0.0001495305378803,0.0000767645046291,0.0000000134453966,0.0000000130053445,1185936704820258298812420165135970094340832460714995604606025783917164220442429243702771215586172727875747895868639730760820832873662663582123942862717855145329215453409698220582649291526460900923472285272923886888834564096.0000000000000000,0.0000000000000000
35.2941176470588260,0.0001427836374597,0.0000716689144200,0.0000000045975426,0.0000000044365306,112415001182247677222403247323636832365713604207205197762960721612635220314759369263014026606232457431661252570335953315961787734377027942919258194377726542356919447746654199213966323379026976506662963720909997958947615589531648.0000000000000000,0.0000000000000000
40.0000000000000000,0.0001674110370936,0.0000979007098718,0.0000000015183752,0.0000000014668214,27029591597937496785848510705799390822450601660585389724718138068585082632223192234678016113095345244418781763987886613165583684631640797686524974199803071723257257992525283206219031698233162866988881087484876817771036956183327737204904558592.0000000000000000,0.0000000000000000


==> simulation/lse_C75_S3_st100_K100_D3_3_3_3.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,11.2528711964211308,11.1665849267707422,7.6074958668737249,1.0121364881392534,0.0056179775280899,0.0000000000000000
-35.2941176470588260,8.7941878317483706,7.9671666313312208,1.5966057194398966,0.3522698265676257,677191409184270165961766113739783281523562349720431401774203195463998539267014151482937749995385165616730268452877698567016676251580085934985325622696250195079263353669063537916817789780637103815706810114591030844081492726531953179655107772416.0000000000000000,0.0000000000000000
-30.5882352941176450,0.4485760059545941,0.2915455075404842,0.5465979277879537,0.1148407619328494,0.0000000000000000,0.0000000000000000
-25.8823529411764710,0.0558672029411149,0.0527999279738312,0.5147941527132224,0.0390734757294697,0.0000000000000000,0.0000000000000000
-21.1764705882352935,0.0157352199623524,0.0140587656337007,0.0927052299604152,0.0131878043369066,2358913833878084018995875745226552067655662066883485105685325052969437633903412882791822690206985390992264054387161464543916184443472363600824293416544908194421403042116550632514099431124255220053506341509036335481603684589355988776126998649425193074688.0000000000000000,0.0000000000000000
-16.4705882352941160,0.0058389260020119,0.0052007426543492,0.0463054561393104,0.0045627774102867,5823907221526273483534410392790496207025613862159227041301202132541732247415863115456865839750465473338563021526489498896549494502877176947277011029339056420387614497382317210237822254491083020042040921475487105024.0000000000000000,0.0000000000000000
-11.7647058823529420,0.0025623728939565,0.0020580651816445,0.0083355472726846,0.0015395165408900,2770702148240101300603348462385987246092425423568624310797992291133154108147198322389889102536603736411810797039731593685893092427954873618834703129948008228855676275879312116154368.0000000000000000,0.0000000000000000
-7.0588235294117609,0.0010386783261334,0.0008228607409682,0.0041487441698991,0.0005253885578632,0.0056179775280899,0.0000000000000000
-2.3529411764705870,0.0007852970438023,0.0004626922454423,0.0012860199199459,0.0001790400484031,27130383346634532864607582608865778084066743025812941908668070492386191384757934799094935492574990976491775404100142930289425137847545006450377320367112048447273605727198560287137611324504144577822720.0000000000000000,0.0000000000000000
2.3529411764705870,0.0007212756106560,0.0005003431623471,0.0003470774889739,0.0000591893402653,287225024320904116931986993082766601053694449738525641010142737628247811549395282783236758885065480422386051357333343391213639551157002265088228779700891064381290341014473010866600406993034280960.0000000000000000,0.0000000000000000
7.0588235294117680,0.0007397353153827,0.0003943611178024,0.0001236486958024,0.0000202073935074,33968596648967267357338172475209303867973044968361215561302681269638148206570943798296956842223519300143569675280786534130322524864693267648016559392244852066277312988203299024944467517850599354669357548446410688430080.0000000000000000,0.0000000000000000
11.7647058823529420,0.0010268690888948,0.0005309263610072,0.0000240961160859,0.0000067498567017,82974956669839262455411548990169622146627503670868431198508668901035081776974348693309960096511904617618753007356880051552776550137416526904581717833727896190976.0000000000000000,0.0000000000000000
16.4705882352941160,0.0009576518598059,0.0004818373584706,0.0000091521422448,0.0000023150964713,0.0000000000000000,0.0000000000000000
21.1764705882352970,0.0007715421236852,0.0005150209654409,0.0000044284273582,0.0000007846217926,33933702114483104769118362002402656182922315191436916312023938831106050607229909426260235586906256945354053711581712582088644070424515457584851163511925211334182821473964120868050785895773288509897118114503726848802816.0000000000000000,0.0000000000000000
25.8823529411764781,0.0008497631089097,0.0004084731680154,0.0000014534042590,0.0000002579545284,28234796423493654864901149247681869686300892104522484637405380965047286097916507546501265577971546410193476568066436732860344205279979839033602314624556701735528263982545043628911981574199899343290368.0000000000000000,0.0000000000000000
30.5882352941176521,0.0008948084447428,0.0005720637422295,0.0000003479135630,0.0000000891590259,29741693541110331299195562127083800011228304036666728078768723854036919094777837150659732624936597868709315363454994923169494350752485216182687479529112543975673425198505281714096481075162089574305774489661530992441217253376.0000000000000000,0.0000000000000000
35.2941176470588260,0.0008942343591643,0.0005179637857929,0.0000002299662498,0.0000000294393207,1105018318533292415042230093806080985866526522775187736661766947495921189940293589356760468051266430858343745898238046585388752337965043531605161878750083748178450774339548390352979484019013894109581541376.0000000000000000,0.0000000000000000
40.0000000000000000,0.0008030108806684,0.0005006672331220,0.0000000780225767,0.0000000100389892,677865712883103681407134693710063132923247924438128430286875154405758735315841939907984996378684902007922796845442327984385857683400599409002736802966345390186210108671341703694132617118247245177431837776456556355149015404438460639219894190080.0000000000000000,0.0000000000000000


==> simulation/lse_C75_S3_st100_K10_D2_6_5.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,7.8381862617591898,7.4246246768217290,1.5227646437393574,1.4919645083115358,23696120729820795200418039487134811986428021227322285372453231551077599016820569897241072510241052186062615988726213927141044287796590279178799058612888257799759456700377710781160684065600307200.0000000000000000,0.0000000000000000
-35.2941176470588260,6.9577311210073596,5.4980062075522218,0.5190693717775117,0.5156903836268809,81008112120161263636445512306880208884199484666327781637641894035899068948128623846405562897404027270185118217439173934528455300807511260273888051752669825355445971902351252732397924543116965690747931104722752738274516823337659056532272185344.0000000000000000,0.0000000000000000
-30.5882352941176450,6.4304308166618123,4.9893514385513882,0.1736190326055226,0.1706889288637940,2567358408633068898829750382189302094944644826044352529881977116070845744133330519071110127594094305748699471999485321868956358611811669108534664483236458167277175585973930232036258069872735697240064.0000000000000000,0.0000000000000000
-25.8823529411764710,1.3100716082793580,0.1707845174296228,0.0606609745973194,0.0590325181339094,62003292796244827052170441561952733341075814138782614913031188729377001734873918156370379716535277333126562908962920788172362000826823420396395711550350359832499553330749416016069223084687107816498032826086588416.0000000000000000,0.0000000000000000
-21.1764705882352935,0.5382339884363480,0.0309549887206936,0.0204422392394569,0.0197237091036931,1329996644175613688108255207893123253992446298014575771478712128372190547871015638325820681674901747825733066314441684438154456433530536349166687037330882250581344831715874200374015385338294322024508135677370564608.0000000000000000,0.0000000000000000
-16.4705882352941160,0.0089876990489024,0.0080963482690765,0.0067458382366068,0.0066178357837147,4803454456490438553551434491367199120498405589909568491519011417590076919930041564583637036792228030835220808401848561528749190809470852117403312363574914126160699057396580876032299454828882319785246147575285151055004129285655550015683183119433728.0000000000000000,0.0000000000000000
-11.7647058823529420,0.0688587535205313,0.0032645680767209,0.0022815960834008,0.0022225776188790,0.0025367697000122,0.0000000000000000
-7.0588235294117609,0.0019407815156209,0.0014987050748452,0.0007736034727952,0.0007579947739058,0.0015744519852803,0.0000000000000000
-2.3529411764705870,0.2042012129854122,0.0005943642144892,0.0002594160904932,0.0002571063723093,3799482508826641293177308270095712823900006374583068233466558058305414627392672113057654929758507278751030655199864073025848734147369207071438741412630870898984533085214022483469071786474706007773654397320171174724121325470542966057948931378387091456.0000000000000000,0.0000000000000000
2.3529411764705870,0.0235832457016616,0.0003328513077386,0.0000880122691051,0.0000851844102422,59547621975866204835834056226730917380841112152415735337113351297590442412491395189562309178543606200824774384320693890828969357724913590067434855898945317110609799544832.0000000000000000,0.0000000000000000
7.0588235294117680,0.0011079592853129,0.0006085986086227,0.0000302528293652,0.0000290432149559,1185805788676118115150183530075467278204330791666388022848012230034828679452892226998272796202738991783528182570184100642773327651864480201995707908546967279723734579356283989010525989256965538858283362097991488809648259072.0000000000000000,0.0000000000000000
11.7647058823529420,0.0014574669731422,0.0005834490217092,0.0000106719830214,0.0000102816372452,9925767666150119390851070833584492423198328808086823373859358507880702897479280346163797392425914862615126867133050308299563394932384812043944716651021801095168.0000000000000000,0.0000000000000000
16.4705882352941160,0.0012948568612763,0.0007998149487142,0.0000034650669852,0.0000033976812834,0.0088217797872448,0.0000000000000000
21.1764705882352970,0.0017487180041397,0.0009816201446223,0.0000011675218043,0.0000011467777903,4059284652612434351084228669524568683456154091032333387381348223739502138836216364328977840304262164787403358679688373425539938487096664217066033370559830879563466454489853251555981453521929956610825623883666744672256.0000000000000000,0.0000000000000000
25.8823529411764781,0.0016338761653908,0.0009564657091767,0.0000003952237701,0.0000003902871303,1209749406609286636817579508977152074005432968928403331360244990615319840225559464518753346469445847227013018818665180514183407249873489739002857432614729822977699308098277909321251552107387888731170778761869391313129237960187130622707897550766080.0000000000000000,0.0000000000000000
30.5882352941176521,0.0015764443432726,0.0009571831848792,0.0000001360117999,0.0000001323911074,3377549572165233847782790144620737647807593759219491169200439126498737191499084485283196367033840598168567028597609612612220499917316828098876864822255677930049875636882622747949214186910202757906432.0000000000000000,0.0000000000000000
35.2941176470588260,0.0020099010382938,0.0009923161791128,0.0000000441471712,0.0000000429025453,112415001183600794581717550924639504603185688505131367173838954856252558094264769922385407676912977011453299423529582414870351019101525061671295476083477541428521937576496680951127404467465800091741126896700865435024127990693888.0000000000000000,0.0000000000000000
40.0000000000000000,0.0018061409263821,0.0007631705446529,0.0000000151803389,0.0000000148684778,241913721870388976596439057580006462227176487143160896695315753263819633793989457347347888508620298086865199336255379582078005645615284771740223721962379323295688472682985950837712727323283830087425915673187302331901290892754944.0000000000000000,0.0000000000000000


==> simulation/lse_C75_S3_st100_K10_D3_3_3_3.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,11.6011423657501869,10.8132809627687756,81.7030257544205085,10.3564009939701727,0.0056179775280899,0.0000000000000000
-35.2941176470588260,11.2941519554125751,11.0485750273303012,12.5268828493353102,3.4545185978430739,677191409184270165961766113739783281523562349720431401774203195463998539267014151482937749995385165616730268452877698567016676251580085934985325622696250195079263353669063537916817789780637103815706810114591030844081492726531953179655107772416.0000000000000000,0.0000000000000000
-30.5882352941176450,10.0833177600397743,9.2118907998178337,6.2680578522482859,1.1270429341358388,0.0000000000000000,0.0000000000000000
-25.8823529411764710,4.9011159572494165,2.0193869128060697,1.4565088362657199,0.3925469770670648,0.0000000000000000,0.0000000000000000
-21.1764705882352935,1.7046548217881954,0.2085574149890081,0.5767007862133288,0.1334365057921424,2358913833878084018995875745226552067655662066883485105685325052969437633903412882791822690206985390992264054387161464543916184443472363600824293416544908194421403042116550632514099431124255220053506341509036335481603684589355988776126998649425193074688.0000000000000000,0.0000000000000000
-16.4705882352941160,0.1659553236090602,0.0623395137915463,0.3214048914981519,0.0446101785810318,5823907221526273483534410392790496207025613862159227041301202132541732247415863115456865839750465473338563021526489498896549494502877176947277011029339056420387614497382317210237822254491083020042040921475487105024.0000000000000000,0.0000000000000000
-11.7647058823529420,0.2121012161053603,0.0178309869048230,0.1061242945939363,0.0152875836176208,2770702148240101300603348462385987246092425423568624310797992291133154108147198322389889102536603736411810797039731593685893092427954873618834703129948008228855676275879312116154368.0000000000000000,0.0000000000000000
-7.0588235294117609,0.0115187479511484,0.0095033046528132,0.0374306506852112,0.0052144974719702,0.0056179775280899,0.0000000000000000
-2.3529411764705870,0.0057674885181633,0.0035421647832806,0.0180831140559700,0.0017639182037483,27130383346634532864607582608865778084066743025812941908668070492386191384757934799094935492574990976491775404100142930289425137847545006450377320367112048447273605727198560287137611324504144577822720.0000000000000000,0.0000000000000000
2.3529411764705870,0.1700601252070783,0.0016857615028295,0.0022448256807050,0.0005777865415133,287225024320904116931986993082766601053694449738525641010142737628247811549395282783236758885065480422386051357333343391213639551157002265088228779700891064381290341014473010866600406993034280960.0000000000000000,0.0000000000000000
7.0588235294117680,0.0070477613966446,0.0034209510969364,0.0018222139361581,0.0001999439875453,33968596648967267357338172475209303867973044968361215561302681269638148206570943798296956842223519300143569675280786534130322524864693267648016559392244852066277312988203299024944467517850599354669357548446410688430080.0000000000000000,0.0000000000000000
11.7647058823529420,0.0063289270332473,0.0035336427029392,0.0003552915483390,0.0000671926883284,82974956669839262455411548990169622146627503670868431198508668901035081776974348693309960096511904617618753007356880051552776550137416526904581717833727896190976.0000000000000000,0.0000000000000000
16.4705882352941160,0.0097936523554888,0.0043287438867292,0.0001746791548160,0.0000227528208983,0.0000000000000000,0.0000000000000000
21.1764705882352970,0.0089647477385406,0.0044414099703077,0.0000571823264669,0.0000076606746394,33933702114483104769118362002402656182922315191436916312023938831106050607229909426260235586906256945354053711581712582088644070424515457584851163511925211334182821473964120868050785895773288509897118114503726848802816.0000000000000000,0.0000000000000000
25.8823529411764781,0.0111234197384140,0.0059505869391809,0.0000102042015212,0.0000025959129592,28234796423493654864901149247681869686300892104522484637405380965047286097916507546501265577971546410193476568066436732860344205279979839033602314624556701735528263982545043628911981574199899343290368.0000000000000000,0.0000000000000000
30.5882352941176521,0.0085630243266189,0.0047584198378355,0.0000068479249829,0.0000008916650592,29741693541110331299195562127083800011228304036666728078768723854036919094777837150659732624936597868709315363454994923169494350752485216182687479529112543975673425198505281714096481075162089574305774489661530992441217253376.0000000000000000,0.0000000000000000
35.2941176470588260,0.0109205896793465,0.0057910029105256,0.0000007676923179,0.0000002944171215,1105018318533292415042230093806080985866526522775187736661766947495921189940293589356760468051266430858343745898238046585388752337965043531605161878750083748178450774339548390352979484019013894109581541376.0000000000000000,0.0000000000000000
40.0000000000000000,0.0138102613718377,0.0071507172585626,0.0000007906160052,0.0000001047281593,677865712883103681407134693710063132923247924438128430286875154405758735315841939907984996378684902007922796845442327984385857683400599409002736802966345390186210108671341703694132617118247245177431837776456556355149015404438460639219894190080.0000000000000000,0.0000000000000000


==> simulation/lse_C75_S3_st10_K100_D2_6_5.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,7.6543700133268633,7.4642056389730005,0.1557982740817287,0.1520191951180723,23696120729820795200418039487134811986428021227322285372453231551077599016820569897241072510241052186062615988726213927141044287796590279178799058612888257799759456700377710781160684065600307200.0000000000000000,0.0000000000000000
-35.2941176470588260,5.0628918398174019,3.6177770267880440,0.0513428474476190,0.0501378613982667,81008112120161263636445512306880208884199484666327781637641894035899068948128623846405562897404027270185118217439173934528455300807511260273888051752669825355445971902351252732397924543116965690747931104722752738274516823337659056532272185344.0000000000000000,0.0000000000000000
-30.5882352941176450,0.0534789837103857,0.0368587801520006,0.0178694071234028,0.0172539923067311,2567358408633068898829750382189302094944644826044352529881977116070845744133330519071110127594094305748699471999485321868956358611811669108534664483236458167277175585973930232036258069872735697240064.0000000000000000,0.0000000000000000
-25.8823529411764710,0.0079250387417528,0.0068304937289821,0.0059634057819337,0.0058148082145371,62003292796244827052170441561952733341075814138782614913031188729377001734873918156370379716535277333126562908962920788172362000826823420396395711550350359832499553330749416016069223084687107816498032826086588416.0000000000000000,0.0000000000000000
-21.1764705882352935,0.0024152320098222,0.0021282873687319,0.0020066899882786,0.0019574267854165,1329996644175613688108255207893123253992446298014575771478712128372190547871015638325820681674901747825733066314441684438154456433530536349166687037330882250581344831715874200374015385338294322024508135677370564608.0000000000000000,0.0000000000000000
-16.4705882352941160,0.0009052036471048,0.0007753373153300,0.0007026525268509,0.0006652771421370,4803454456490438553551434491367199120498405589909568491519011417590076919930041564583637036792228030835220808401848561528749190809470852117403312363574914126160699057396580876032299454828882319785246147575285151055004129285655550015683183119433728.0000000000000000,0.0000000000000000
-11.7647058823529420,0.0004278641304948,0.0003224510714481,0.0002335699753210,0.0002328334037046,-0.0007810350004767,0.0000000000000000
-7.0588235294117609,0.0002590271607626,0.0001707993857029,0.0000794084427226,0.0000763797688163,0.0050194179150992,0.0000000000000000
-2.3529411764705870,0.0001761165103480,0.0001003569780888,0.0000265469302108,0.0000254991958933,3799482508826641293177308270095712823900006374583068233466558058305414627392672113057654929758507278751030655199864073025848734147369207071438741412630870898984533085214022483469071786474706007773654397320171174724121325470542966057948931378387091456.0000000000000000,0.0000000000000000
2.3529411764705870,0.0001463730505406,0.0000889745425896,0.0000089584571436,0.0000087895906712,59547621975866204835834056226730917380841112152415735337113351297590442412491395189562309178543606200824774384320693890828969357724913590067434855898945317110609799544832.0000000000000000,0.0000000000000000
7.0588235294117680,0.0001450140537506,0.0000801927348029,0.0000030169862529,0.0000029584619666,1185805788676118115150183530075467278204330791666388022848012230034828679452892226998272796202738991783528182570184100642773327651864480201995707908546967279723734579356283989010525989256965538858283362097991488809648259072.0000000000000000,0.0000000000000000
11.7647058823529420,0.0001496112559748,0.0000764671007462,0.0000014730951261,0.0000010008207951,9925767666150119390851070833584492423198328808086823373859358507880702897479280346163797392425914862615126867133050308299563394932384812043944716651021801095168.0000000000000000,0.0000000000000000
16.4705882352941160,0.0001555442768766,0.0000874834605396,0.0000003473649488,0.0000003338828457,-0.0071451422369817,0.0000000000000000
21.1764705882352970,0.0001477709045508,0.0000952500949791,0.0000001149544319,0.0000001131193479,4059284652612434351084228669524568683456154091032333387381348223739502138836216364328977840304262164787403358679688373425539938487096664217066033370559830879563466454489853251555981453521929956610825623883666744672256.0000000000000000,0.0000000000000000
25.8823529411764781,0.0001555385350008,0.0000930094707827,0.0000000397766428,0.0000000385760509,1209749406609286636817579508977152074005432968928403331360244990615319840225559464518753346469445847227013018818665180514183407249873489739002857432614729822977699308098277909321251552107387888731170778761869391313129237960187130622707897550766080.0000000000000000,0.0000000000000000
30.5882352941176521,0.0002248473507218,0.0001066082175558,0.0000000135866638,0.0000000130909892,3377549572165233847782790144620737647807593759219491169200439126498737191499084485283196367033840598168567028597609612612220499917316828098876864822255677930049875636882622747949214186910202757906432.0000000000000000,0.0000000000000000
35.2941176470588260,0.0001392887286734,0.0000883585225837,0.0000000045224056,0.0000000043944180,112415001183600794581717550924639504603185688505131367173838954856252558094264769922385407676912977011453299423529582414870351019101525061671295476083477541428521937576496680951127404467465800091741126896700865435024127990693888.0000000000000000,0.0000000000000000
40.0000000000000000,0.0001432160179409,0.0000977865964529,0.0000000015394340,0.0000000014865852,241913721870388976596439057580006462227176487143160896695315753263819633793989457347347888508620298086865199336255379582078005645615284771740223721962379323295688472682985950837712727323283830087425915673187302331901290892754944.0000000000000000,0.0000000000000000


==> simulation/lse_C75_S3_st10_K100_D3_3_3_3.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,11.1696680025918234,10.7026084222039799,5.3892805127597549,1.0262001414497142,0.0056179775280899,0.0000000000000000
-35.2941176470588260,8.7928461670659619,7.8889749649366827,1.9228569709496941,0.3417082243406001,677191409184270165961766113739783281523562349720431401774203195463998539267014151482937749995385165616730268452877698567016676251580085934985325622696250195079263353669063537916817789780637103815706810114591030844081492726531953179655107772416.0000000000000000,0.0000000000000000
-30.5882352941176450,0.6140735868951246,0.3129358035564331,0.5988188922501937,0.1151742534701278,181400201720403471416711140201077739871010006140794336264657634309949932420234121035696383896358750707537309975578875049179514676606139236169132894979795639828596662499332847415853056.0000000000000000,0.0000000000000000
-25.8823529411764710,0.0587368655001699,0.0521271883179789,0.2170698591130890,0.0389543462459148,2225876168308337395539999009553087314114525890760189646375084179142117784201247952098325332054850073100379854335813345798765905372616005749361406015538689212416.0000000000000000,0.0000000000000000
-21.1764705882352935,0.0155049296778787,0.0144555029774442,0.0705209829325980,0.0131335858606787,2293389291134332839380580013075138362682636896462965912153654011336055960005078706834768192993261861626122035620749032964992344039840835572252941869415498041451294461769222214623914545197224874056898562656462732420853442789514648287253603868598167666688.0000000000000000,0.0000000000000000
-16.4705882352941160,0.0058256034536353,0.0051277218796993,0.0400063162431459,0.0044737676665105,5662132020928320578535474967580445526767860018151293070901923214739771477055757786780916087214629070930374930386692184680460630145335031438111675376126491409749434263322724501803349697340506493439504269222384500736.0000000000000000,0.0000000000000000
-11.7647058823529420,0.0022128359479361,0.0019054586456829,0.0048950197573441,0.0015072932259213,3099253368615547798149233794515111215540193888231253389812918789631562969365990515755027932780699106426379954799925978431044155301960879839083402985889538527874037417091825350447473003186967086671143228565094400.0000000000000000,0.0000000000000000
-7.0588235294117609,0.0013570455503003,0.0010880264805951,0.0022446037108437,0.0005115316107405,0.0056179775280899,0.0000000000000000
-2.3529411764705870,0.0010392248772680,0.0005968684997238,0.0016015419753560,0.0001761603900438,826031247452740203448961778606179018924996592470008127009445201195873747662408243852351606155593908549960492440703557353941782673601811118897984431289093760350576284475603632223209209028732646987913911073875113806661681152.0000000000000000,0.0000000000000000
2.3529411764705870,0.0008202038489024,0.0005626211180338,0.0004128676159767,0.0000589854738171,1257908856115695231691971889452592816465806537653257892168773631030228592710927413441211254229737179834216971918416470324142694989184713905031882727476776670346927802922007945598189851047697634557952.0000000000000000,0.0000000000000000
7.0588235294117680,0.0007789727877183,0.0004807825832912,0.0001455447135486,0.0000198439742130,33025024519829290021884786605754085097014261047792106153431504139140459116612427594939992134977148637500713566272919258843203158260303438369544337280245493556832482932342552074540295249574406334520843946314980841750528.0000000000000000,0.0000000000000000
11.7647058823529420,0.0010148551394069,0.0005643532902417,0.0000417276950412,0.0000067275937701,34082228185347014698324128842598758633989284729948217329247560668369010746919063299889623524069684064923257338925200909282278004451117032590353630286025149043617130470404704436224.0000000000000000,0.0000000000000000
16.4705882352941160,0.0007323040404541,0.0004396115637452,0.0000092662601096,0.0000023203290792,1246084295887536607607077872436959770658884864609901868513331511281588523591921255674565942159001996441819782442620138532910605590499910474611790161333083528012720138093959220086922390422979614867456.0000000000000000,0.0000000000000000
21.1764705882352970,0.0010192498472966,0.0005163818687809,0.0000028803160406,0.0000007844583241,32991099277969688594200706569934830280515029631702282888239789573204466724678766536864372318207642595769086114650421735192146822026557487914316758780395750632345366914116114602532801069416336485493230351180704052674560.0000000000000000,0.0000000000000000
25.8823529411764781,0.0008170835613312,0.0004236255929150,0.0000019341929834,0.0000002634141141,52546209932105723159776523763691302475999276320257344071487625498885096451428627770422010133693013479717439943043952873438077857546379116968020235875553772963322306885835362379684063616636865224348943292118671445737150678205087746422647396734219583488.0000000000000000,0.0000000000000000
30.5882352941176521,0.0008908990539334,0.0006027493961426,0.0000003342886787,0.0000000883724231,28915535387190598161934085504942526733684456980050768981635021404367319508937360206566269686218473368341564325498198874853489888694402603942988613935485764392208070510304337488349984488728138890059512345312409492013189169152.0000000000000000,0.0000000000000000
35.2941176470588260,0.0009263491554669,0.0005139947705032,0.0000001906244233,0.0000000299547463,1074323365240700889451515818943281576817417599008486822632288738903506252622187796337999501412661647471437811604042947432021314796164633461109282659524715915733335595935979096639099945192936836568757305344.0000000000000000,0.0000000000000000
40.0000000000000000,0.0007629113881662,0.0004731337598693,0.0000000488172034,0.0000000101388591,659036109747461923007845879387638250629722160576393276793161616023126786525683176888425576220873710684775261667270847509286073504119080521960533258653901276186675050322161769246730061923026737595634724224387320586053887546771691000240145432576.0000000000000000,0.0000000000000000


==> simulation/lse_C75_S3_st10_K10_D2_6_5.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,7.6818948758970276,6.7746104619832295,1.5320878607570894,1.4790393044068466,0.0043747338301044,0.0000000000000000
-35.2941176470588260,7.2420223806561719,6.7536447145238974,0.5831518693892546,0.5194346961130344,81008112120161263636445512306880208884199484666327781637641894035899068948128623846405562897404027270185118217439173934528455300807511260273888051752669825355445971902351252732397924543116965690747931104722752738274516823337659056532272185344.0000000000000000,0.0000000000000000
-30.5882352941176450,6.4194679208386436,5.3334763674297117,0.1728974043040027,0.1721145096225315,1711556265822819317532438611913955426279403249437230002136921946195187755492802270758160039683863026287005552574550281790094300268360816084488617412309322517316894395366404691565189460353337503252480.0000000000000000,0.0000000000000000
-25.8823529411764710,2.0800126610151546,0.2335843884865737,0.0587850558464666,0.0567738646032247,41335528530829886258760025189677790190237117504887848838909456293759790794280324880532843551585399482769281535638051649891483001671439975646008352596383076625241432685682053600726997571428508172619746170898481152.0000000000000000,0.0000000000000000
-21.1764705882352935,0.0528350323903251,0.0257969079399443,0.0202393466118873,0.0195513242456897,94060632264851744262167397979111411005543354161076943591193183064464942546288693874555154750027169384767371184349398495793947418677513806539288104414680190493894552765156661459994742177157600204947168708445250393926256514816599639763604549742597505024.0000000000000000,0.0000000000000000
-16.4705882352941160,0.0096901595186502,0.0091161711597854,0.0069373280669002,0.0067111575672483,3202302970993625831744130685970544009413894431814925265753175704784768874874364211893337415059559214796681274655105536893143685300570001925900545251951142037797738958362815517726114304956747009045604567683393836141919352333476095918192693230960640.0000000000000000,0.0000000000000000
-11.7647058823529420,0.0038740382527454,0.0028606541579568,0.0022639891686063,0.0022129891349820,110480506807064763369222241935698968595201018523187015665877018546493567876840690319160704095016714348654363843567819570376311653871212146610286463875793262013842735804807599095808.0000000000000000,0.0000000000000000
-7.0588235294117609,0.0025125790709479,0.0015879866325432,0.0007836362023532,0.0007476668211682,-0.0092987118951216,0.0000000000000000
-2.3529411764705870,0.0017368286632649,0.0010352598140786,0.0002641709448224,0.0002591922830518,2371457466030485184143053621900227069754692023818068476921295565580729096033299407292044783902247580779405872648445120323518052800691832337165879604997919421175539087241264587553167111100449802630800695881243611013121572864.0000000000000000,0.0000000000000000
2.3529411764705870,0.0016303441991598,0.0008948133496353,0.0000889518373171,0.0000865423722987,11452969159749313080628999537168152936521972781261263421738144230126574642692228864787980560363336237708286025803605858573730192590690944194622658921699480216993439089817291052470085255946043392.0000000000000000,0.0000000000000000
7.0588235294117680,0.0017165912598539,0.0008970839432973,0.0000297424081137,0.0000291101988523,1354482572472262178218633722259735863391446722729859089790938492608416129644507632549519554971774369773714849116418758936401455322396181563337125101669750625432200909097625095340648993114799694095306381543657021898752.0000000000000000,0.0000000000000000
11.7647058823529420,0.0015057427020248,0.0008468805891637,0.0000103779619399,0.0000100422670020,9925767666150119390851070833584492423198328808086823373859358507880702897479280346163797392425914862615126867133050308299563394932384812043944716651021801095168.0000000000000000,0.0000000000000000
16.4705882352941160,0.0015479090821303,0.0007766214047338,0.0000034424925758,0.0000033378976452,-0.0112784819299482,0.0000000000000000
21.1764705882352970,0.0017575192315675,0.0010213288970338,0.0000011588983928,0.0000011453680334,4059273505630374136408747501358800717255379884030001920021935946294102709557682049341549715864259137254585263463561073337653304024474663502485111020560882528859735353071831477678246315003689162448081109583004210036736.0000000000000000,0.0000000000000000
25.8823529411764781,0.0015903888543072,0.0009246363468283,0.0000003934085205,0.0000003878296156,3377549572165233316644797327853638958219387206750863839607321399466813992054946284879636506181597859006064763368323943722891013670815812752297527169548438520529896870295270804117943351516983726178304.0000000000000000,0.0000000000000000
30.5882352941176521,0.0016153475194869,0.0009100207074211,0.0000001351088948,0.0000001306298854,1185936704820258298812420165135970094340832460714995604606025783917164220442429243702771215586172727875747895868639730760820832873662663582123942862717855145329215453409698220582649291526460900923472285272923886888834564096.0000000000000000,0.0000000000000000
35.2941176470588260,0.0016843548312389,0.0009264272946944,0.0000000448600879,0.0000000440301612,2706182337086879553434473014893524908786009468791284218369245242779107607147473019504967699638924217348316142729226824237037169467071258417048983715942641575609543801749512217813503452837093111610501746984322460549120.0000000000000000,0.0000000000000000
40.0000000000000000,0.0017231586523337,0.0008331899915096,0.0000000156117487,0.0000000151823131,27029591597937496785848510705799390822450601660585389724718138068585082632223192234678016113095345244418781763987886613165583684631640797686524974199803071723257257992525283206219031698233162866988881087484876817771036956183327737204904558592.0000000000000000,0.0000000000000000


==> simulation/lse_C75_S3_st10_K10_D3_3_3_3.csv <==
snr,admm_mean,admm_median,crb_mean,crb_median,esprit_mean,esprit_median
-40.0000000000000000,11.8954352682966924,11.9823223156722722,54.3995155807890214,10.0210243561348520,0.0056179775280899,0.0000000000000000
-35.2941176470588260,12.2640006354251074,11.6317039982330819,15.3182917845999427,3.3837917708159244,677191409184270165961766113739783281523562349720431401774203195463998539267014151482937749995385165616730268452877698567016676251580085934985325622696250195079263353669063537916817789780637103815706810114591030844081492726531953179655107772416.0000000000000000,0.0000000000000000
-30.5882352941176450,9.7514340644374649,9.0575051621810907,5.8215862142703276,1.1293841135626184,181400201720403471416711140201077739871010006140794336264657634309949932420234121035696383896358750707537309975578875049179514676606139236169132894979795639828596662499332847415853056.0000000000000000,0.0000000000000000
-25.8823529411764710,3.3586007140773955,1.2125693901600099,2.3102101120571232,0.3929397055602242,2225876168308337395539999009553087314114525890760189646375084179142117784201247952098325332054850073100379854335813345798765905372616005749361406015538689212416.0000000000000000,0.0000000000000000
-21.1764705882352935,0.3440865882752900,0.1906318912461289,0.7928435236837480,0.1296865064962742,2293389291134332839380580013075138362682636896462965912153654011336055960005078706834768192993261861626122035620749032964992344039840835572252941869415498041451294461769222214623914545197224874056898562656462732420853442789514648287253603868598167666688.0000000000000000,0.0000000000000000
-16.4705882352941160,0.0639627100547990,0.0560892541334911,0.3497757120202355,0.0446396516604801,5662132020928320578535474967580445526767860018151293070901923214739771477055757786780916087214629070930374930386692184680460630145335031438111675376126491409749434263322724501803349697340506493439504269222384500736.0000000000000000,0.0000000000000000
-11.7647058823529420,0.0254874349225467,0.0206977417866804,0.0979080283166783,0.0149747494587171,3099253368615547798149233794515111215540193888231253389812918789631562969365990515755027932780699106426379954799925978431044155301960879839083402985889538527874037417091825350447473003186967086671143228565094400.0000000000000000,0.0000000000000000
-7.0588235294117609,0.0160470496546828,0.0120047642340884,0.0164936281953229,0.0051362215151812,0.0056179775280899,0.0000000000000000
-2.3529411764705870,0.0109735465589573,0.0086720573346955,0.0060026908818372,0.0017460068567228,826031247452740203448961778606179018924996592470008127009445201195873747662408243852351606155593908549960492440703557353941782673601811118897984431289093760350576284475603632223209209028732646987913911073875113806661681152.0000000000000000,0.0000000000000000
2.3529411764705870,0.0101454240530363,0.0051788009968392,0.0047273096389302,0.0005941556119266,1257908856115695231691971889452592816465806537653257892168773631030228592710927413441211254229737179834216971918416470324142694989184713905031882727476776670346927802922007945598189851047697634557952.0000000000000000,0.0000000000000000
7.0588235294117680,0.0095917393817273,0.0055331343613014,0.0004448325972398,0.0001960140074676,33025024519829290021884786605754085097014261047792106153431504139140459116612427594939992134977148637500713566272919258843203158260303438369544337280245493556832482932342552074540295249574406334520843946314980841750528.0000000000000000,0.0000000000000000
11.7647058823529420,0.0115921271788295,0.0060882974759014,0.0003475242051850,0.0000679233988690,34082228185347014698324128842598758633989284729948217329247560668369010746919063299889623524069684064923257338925200909282278004451117032590353630286025149043617130470404704436224.0000000000000000,0.0000000000000000
16.4705882352941160,0.0092720952420754,0.0054023026902292,0.0000814680402124,0.0000227140900046,1246084295887536607607077872436959770658884864609901868513331511281588523591921255674565942159001996441819782442620138532910605590499910474611790161333083528012720138093959220086922390422979614867456.0000000000000000,0.0000000000000000
21.1764705882352970,0.0093870559913420,0.0061764313421212,0.0000396332898149,0.0000077336920621,32991099277969688594200706569934830280515029631702282888239789573204466724678766536864372318207642595769086114650421735192146822026557487914316758780395750632345366914116114602532801069416336485493230351180704052674560.0000000000000000,0.0000000000000000
25.8823529411764781,0.0095775703512400,0.0053168670961122,0.0000093488932060,0.0000026227800883,52546209932105723159776523763691302475999276320257344071487625498885096451428627770422010133693013479717439943043952873438077857546379116968020235875553772963322306885835362379684063616636865224348943292118671445737150678205087746422647396734219583488.0000000000000000,0.0000000000000000
30.5882352941176521,0.0102466838076093,0.0053736727101098,0.0000043325660507,0.0000008794868367,28915535387190598161934085504942526733684456980050768981635021404367319508937360206566269686218473368341564325498198874853489888694402603942988613935485764392208070510304337488349984488728138890059512345312409492013189169152.0000000000000000,0.0000000000000000
35.2941176470588260,0.0096475413197480,0.0056418860090120,0.0000026791347414,0.0000003049106625,1074323365240700889451515818943281576817417599008486822632288738903506252622187796337999501412661647471437811604042947432021314796164633461109282659524715915733335595935979096639099945192936836568757305344.0000000000000000,0.0000000000000000
40.0000000000000000,0.0098836283643304,0.0055312512139631,0.0000467961306739,0.0000001020150333,659036109747461923007845879387638250629722160576393276793161616023126786525683176888425576220873710684775261667270847509286073504119080521960533258653901276186675050322161769246730061923026737595634724224387320586053887546771691000240145432576.0000000000000000,0.0000000000000000

